MotionPCM: Real-Time Motion Synthesis with Phased Consistency Model

Diffusion models have become a popular choice for human motion synthesis due to their powerful generative capabilities. However, their high computational complexity and large sampling steps pose challenges for real-time applications. Fortunately, the Consistency Model (CM) provides a solution to greatly reduce the number of sampling steps from hundreds to a few, typically fewer than four, significantly accelerating the synthesis of diffusion models. However, applying CM to text-conditioned human motion synthesis in latent space yields unsatisfactory generation results. In this paper, we introduce \textbf{MotionPCM}, a phased consistency model-based approach designed to improve the quality and efficiency for real-time motion synthesis in latent space. Experimental results on the HumanML3D dataset show that our model achieves real-time inference at over 30 frames per second in a single sampling step while outperforming the previous state-of-the-art with a 38.9\% improvement in FID. The code will be available for reproduction.

==> sec/figs/more_visual_results/texture_desc.txt <==
supp-1 a person is running. L
Supp-2 a person jumps rope. M
Supp-3 a person walks in a circle to his left. L
Supp-4 a man climbs up steps.M/L
Supp-5 A person sits down. M
Supp-6 With arms out to the sides, a person walks forward. L
Supp-7 A person bowing. M
Supp-8 a person walks forward slowly, using one hand at a time to pull themselves forward or keep balance. L
Supp-9 a person is waving his left hand. M
Supp-10 a man is walking in a large counter-clockwise circle. L
Supp-11 a person walks and waves their arms like a monkey. L
Supp-12 a person is walking backwards. L
Supp-13 someone acting like a bird. M/L
Supp-14 a person takes a step backward, carefully gets down on his hands and knees, then crawls forward. L
